Linear Depth QFT over IBM Heavy-hex Architecture

Compiling a given quantum algorithm into a target hardware architecture is a challenging optimization problem. The compiler must take into consideration the coupling graph of physical qubits and the gate operation dependencies. The existing noise in hardware architectures requires the compilation to use as few running cycles as possible. Existing approaches include using SAT solver or heuristics to complete the mapping but these may cause the issue of either long compilation time (e.g., timeout after hours) or suboptimal compilation results in terms of running cycles (e.g., exponentially increasing number of total cycles). In this paper, we propose an efficient mapping approach for Quantum Fourier Transformation (QFT) circuits over the existing IBM heavy-hex architecture. Such proposal first of all turns the architecture into a structure consisting of a straight line with dangling qubits, and then do the mapping over this generated structure recursively. The calculation shows that there is a linear depth upper bound for the time complexity of these structures and for a special case where there is 1 dangling qubit in every 5 qubits, the time complexity is 5N+O(1). All these results are better than state of the art methods.

==> Questions.txt <==
1. when generating the coupling graph, we need to ignore several qubits and connection links. It is OK to forget about some connection links but leaving several qubits away might cause some problems.

Hopefully, this could gives us room for error correction

==> TODO.txt <==
1. Cite QAOA paper for the coupling graph generation
2. Add QFT description/figure in the beginning
3. Introduce the QFT mapping over LNN

==> feedbacks.txt <==
From Eddy (2/10/2024)
1. Figure 1, change it to that it can have a line that can have un-even spaced connected points, but have all nodes connected. （DONE）

2. Figure 2, avoid using a fixed pattern of dangling one node for every four nodes. Add an “i” node, the node below it is “i+1”, the node to the right of it is “i+2”. Add a “j” node, similarly, annotate “j+1” and “j+2”. （DONE）

3. Use the page 1 in the keynote to replace Figure 3. 

4. Add a new figure immediately after original Figure 2, using the diagram on page 2 of the keynote.

5. Add another new figure immediately after the previous figure. MUST SAY, that node “0” is discarded, it reduces to a straight line problem. 

In the inductive case, when we append another node to the main straight-line, the idea is the same — it becomes the problem of having a straight-line with one dangling point again. 

6. Bulletin points 1, 2, 3, keep following the pattern (original QFT +  let the connected dangling point interact with the node above, if and only the dependence is satisfied, run the vertical gate), when 0 hits the first dangling point, exchange between 0 and the dangling point, continue the pattern, until 1 hits the second dangling point, until k-1 hits the last dangling point, 

7. In the end, analyze the special case, 4n straight-line points + n dangling points. Upper bound for the general case.  


2/14/2024
1. define N and n in a table (DONE)
2. describe LNN method
3. update the author order (DONE)


